Non-negative Weighted DAG Structure Learning

We address the problem of learning the topology of directed acyclic graphs (DAGs) from nodal observations, which adhere to a linear structural equation model. Recent advances framed the combinatorial DAG structure learning task as a continuous optimization problem, yet existing methods must contend with the complexities of non-convex optimization. To overcome this limitation, we assume that the latent DAG contains only non-negative edge weights. Leveraging this additional structure, we argue that cycles can be effectively characterized (and prevented) using a convex acyclicity function based on the log-determinant of the adjacency matrix. This convexity allows us to relax the task of learning the non-negative weighted DAG as an abstract convex optimization problem. We propose a DAG recovery algorithm based on the method of multipliers, that is guaranteed to return a global minimizer. Furthermore, we prove that in the infinite sample size regime, the convexity of our approach ensures the recovery of the true DAG structure. We empirically validate the performance of our algorithm in several reproducible synthetic-data test cases, showing that it outperforms state-of-the-art alternatives.

==> data/samples_err_med.csv <==
xaxis; MM-Logdet; MM-Logdet-fix; MM-Matexp; CoLiDe-Fix; CoLiDe; DAGMA; NoTears
5.000000000000000000e+01;1.820374193413540342e-01;1.752326281967529764e-01;2.451606663001486552e-01;6.516566538211582271e-01;9.509527336367914474e-01;5.332950350119348704e-01;6.393188759926291542e-01
6.000000000000000000e+01;1.420349427232955042e-01;1.316782524317037240e-01;2.166995228167909460e-01;5.297174122780220484e-01;8.819774607764828689e-01;4.291288804201561780e-01;5.450059079849292054e-01
8.000000000000000000e+01;9.880350507247578906e-02;9.208752507004400178e-02;1.563487377298323766e-01;3.574249848353602266e-01;7.358813055956656690e-01;3.019856093052894486e-01;4.228949317593247992e-01
1.000000000000000000e+02;6.485171926284466482e-02;6.097760779513382301e-02;1.240573600512267782e-01;2.285950237343824798e-01;5.738009164513016014e-01;2.030971422660741155e-01;3.133985577601156036e-01
2.000000000000000000e+02;2.723505888371992312e-02;2.939182870137641707e-02;6.981826280560485265e-02;1.168999032027332741e-01;3.112699143966172199e-01;1.090325030772034826e-01;2.292970710480715102e-01
5.000000000000000000e+02;1.016145473355600792e-02;1.667070640634261969e-02;4.839099180641798226e-02;6.857445181268292944e-02;1.678564297463204791e-01;6.993832129625329741e-02;1.819295663560737408e-01
1.000000000000000000e+03;5.029695215129305688e-03;1.331341733998820699e-02;4.161461441156381891e-02;6.458245190970288152e-02;1.457323319601608880e-01;6.888589075459991551e-02;1.828355162897442043e-01
5.000000000000000000e+03;9.460938005645870173e-04;1.110068586792453509e-02;3.676737976892981152e-02;5.184499058149152906e-02;1.107575220787057890e-01;5.567332455624907778e-02;1.523879048241462142e-01


==> data/samples_err_prctile25.csv <==
xaxis; MM-Logdet; MM-Logdet-fix; MM-Matexp; CoLiDe-Fix; CoLiDe; DAGMA; NoTears
5.000000000000000000e+01;1.667290751557558015e-01;1.581702991288830018e-01;2.252764614200139515e-01;6.005652247071417982e-01;9.071687097034002445e-01;5.051610722633385064e-01;5.961733922277150377e-01
6.000000000000000000e+01;1.315834203295283000e-01;1.262791401865856478e-01;1.889737288881979393e-01;4.805961943735794772e-01;8.465608212229521756e-01;3.926919876086518713e-01;4.901842295095708013e-01
8.000000000000000000e+01;9.012971610646630660e-02;8.433573626429799464e-02;1.371416354742756305e-01;3.233613182152260124e-01;7.054403706911718253e-01;2.791465726872839337e-01;3.774757443728961603e-01
1.000000000000000000e+02;6.115761184158526043e-02;5.603203081166824306e-02;1.029089359681061300e-01;2.095896974966610371e-01;5.424276766197624333e-01;1.785708167036394733e-01;2.710699858818986230e-01
2.000000000000000000e+02;2.630154749395571118e-02;2.601272037298536788e-02;6.154940016931886165e-02;9.284701852712953785e-02;2.835527979946518284e-01;9.338273672313761320e-02;1.958928230918114688e-01
5.000000000000000000e+02;9.783027559737339507e-03;1.549919703016377007e-02;3.532656409171344020e-02;6.003034226744023705e-02;1.348586953133476540e-01;6.069332977688898789e-02;1.576316209822618830e-01
1.000000000000000000e+03;4.845124873432613694e-03;1.117652134013643640e-02;2.916820382677521445e-02;5.311629993049621357e-02;1.193595217791098284e-01;5.897120991781733268e-02;1.501363208687893913e-01
5.000000000000000000e+03;9.041175992517769613e-04;9.015838639597657800e-03;2.517590209112583605e-02;4.647901129916346546e-02;9.378497128882734568e-02;4.609657140470725667e-02;1.245457026434619585e-01


==> data/samples_err_prctile75.csv <==
xaxis; MM-Logdet; MM-Logdet-fix; MM-Matexp; CoLiDe-Fix; CoLiDe; DAGMA; NoTears
5.000000000000000000e+01;1.932875121441581800e-01;1.885640115550235030e-01;2.832195047583555003e-01;7.007669510964992243e-01;9.750730075290552357e-01;5.849637577058014459e-01;6.903893397947017396e-01
6.000000000000000000e+01;1.512389085830452840e-01;1.433720859005498116e-01;2.457322054155388347e-01;5.705664575897478885e-01;9.093016584607237496e-01;4.636311082150541552e-01;5.825539441444689270e-01
8.000000000000000000e+01;1.035173842147578405e-01;9.781847609384290709e-02;1.751532575446537177e-01;3.845421017658168794e-01;7.725825379341200172e-01;3.276097315592763071e-01;4.531523937824204484e-01
1.000000000000000000e+02;6.990198457613440441e-02;6.893964879639918886e-02;1.408498036166716261e-01;2.566422598749703576e-01;6.050956127914067784e-01;2.273706652825551455e-01;3.607074417004810241e-01
2.000000000000000000e+02;2.868746850190328351e-02;3.331064731755484232e-02;8.747282110146495371e-02;1.415681918602593736e-01;3.356214045895126730e-01;1.391512282037144499e-01;2.758055792637688630e-01
5.000000000000000000e+02;1.047282722584535510e-02;1.865313588579202778e-02;6.231580333460146059e-02;8.952988843701747967e-02;1.979769050249706175e-01;9.115212133389938298e-02;2.209784704585387449e-01
1.000000000000000000e+03;5.236185237835661727e-03;1.519918428199800928e-02;6.325164711196296086e-02;7.977911845876399510e-02;1.759693104208786552e-01;8.478893210515466017e-02;2.240547418848866379e-01
5.000000000000000000e+03;9.938204989718502427e-04;1.356947199143440815e-02;5.948550788187825095e-02;6.737795206014129956e-02;1.558635447653979322e-01;7.094968189118734669e-02;1.941010608597770748e-01


==> data/size_shd_mean.csv <==
xaxis; MM-Logdet-ER; MM-Logdet-v2-ER; DAGMA-ER; MM-Logdet-SF; MM-Logdet-v2-SF; DAGMA-SF
5.000000000000000000e+01;1.360000000000000098e-02;1.200000000000000198e-02;5.464000000000001078e-01;6.560000000000003328e-02;5.720000000000002166e-02;9.360000000000000542e-01
7.500000000000000000e+01;5.333333333333333589e-04;1.866666666666666648e-03;3.530666666666666398e-01;6.933333333333333015e-02;2.506666666666666418e-02;8.280000000000002913e-01
1.000000000000000000e+02;3.399999999999999811e-03;1.000000000000000021e-03;2.595999999999999974e-01;6.339999999999998415e-02;1.880000000000000421e-02;7.434000000000001718e-01
2.500000000000000000e+02;2.000000000000000042e-03;8.000000000000001468e-04;1.451999999999999680e-01;2.255999999999999395e-01;6.936000000000003274e-02;8.008799999999998143e-01
5.000000000000000000e+02;5.440000000000001258e-03;1.320000000000000426e-03;1.119999999999999746e-01;1.058559999999999723e+00;5.560400000000002008e-01;1.633439999999999559e+00


==> data/size_shd_std_down.csv <==
xaxis; MM-Logdet-ER; MM-Logdet-v2-ER; DAGMA-ER; MM-Logdet-SF; MM-Logdet-v2-SF; DAGMA-SF
5.000000000000000000e+01;9.633294644227885159e-03;8.368600892558917745e-03;4.889418579897424344e-01;4.825803275175025164e-02;3.879525072141082331e-02;8.925665185798103973e-01
7.500000000000000000e+01;1.177958235155379002e-04;8.470016185091249969e-06;3.170212849462263893e-01;4.949821178826618873e-02;1.521316427708440701e-02;7.941212394758051518e-01
1.000000000000000000e+02;9.309013755127823649e-04;-3.824302572605223563e-04;2.377718417580138577e-01;5.223960373743569141e-02;1.144792986039862293e-02;7.191948906329044267e-01
2.500000000000000000e+02;1.059446056473823360e-03;2.266061222905632741e-04;1.344648314047006132e-01;1.265032021125418182e-01;5.721104996853233760e-02;7.600826917709546660e-01
5.000000000000000000e+02;4.249532566487926322e-03;7.391748486464851109e-04;1.048781184964417135e-01;7.557315030359386121e-01;3.974441231426583121e-01;1.526579910170384746e+00


==> data/size_shd_std_up.csv <==
xaxis; MM-Logdet-ER; MM-Logdet-v2-ER; DAGMA-ER; MM-Logdet-SF; MM-Logdet-v2-SF; DAGMA-SF
5.000000000000000000e+01;1.756670535577211506e-02;1.563139910744108796e-02;6.038581420102577813e-01;8.294196724824981493e-02;7.560474927858922001e-02;9.794334814201897110e-01
7.500000000000000000e+01;9.488708431511288718e-04;3.724863317148241829e-03;3.891120483871068902e-01;8.916845487840047157e-02;3.492016905624892309e-02;8.618787605241954308e-01
1.000000000000000000e+02;5.869098624487216823e-03;2.382430257260522398e-03;2.814281582419861372e-01;7.456039626256427688e-02;2.615207013960138549e-02;7.676051093670959169e-01
2.500000000000000000e+02;2.940553943526176724e-03;1.373393877709436911e-03;1.559351685952993227e-01;3.246967978874580885e-01;8.150895003146772788e-02;8.416773082290449626e-01
5.000000000000000000e+02;6.630467433512076195e-03;1.900825151353515742e-03;1.191218815035582357e-01;1.361388496964060835e+00;7.146358768573420894e-01;1.740300089829614372e+00


==> data/vars_err_med.csv <==
xaxis; MM-Logdet; MM-Logdet-fix; MM-Logdet-Sigma; CoLiDe-Fix; CoLiDe; DAGMA
1.000000000000000000e+00;4.861219966538301608e-03;1.280589814454803979e-02;6.822792962001931506e-03;6.587879927447780337e-02;1.393431870603533129e-01;6.630538022583248869e-02
2.000000000000000000e+00;7.479017941032648636e-03;5.258152055785699289e-03;7.105671467784978323e-03;6.977580794757551330e-02;1.528727936090079897e-01;7.370942325243230731e-02
5.000000000000000000e+00;1.138618843907891406e-02;6.234030103868130890e-03;7.101775209536032030e-03;6.916835610959420899e-02;1.572261630372607244e-01;1.197889099496755455e-01
7.000000000000000000e+00;1.087734859392247393e-02;4.981213938110266512e-03;7.157293511997966928e-03;7.970874232316374486e-02;1.700688825093743528e-01;1.486246606778018897e-01
1.000000000000000000e+01;1.178086300072421488e-02;6.037915822629230829e-03;7.230904234721169388e-03;8.862432155654624555e-02;1.853132406308231617e-01;1.930204958329588549e-01


==> data/vars_err_prctile25.csv <==
xaxis; MM-Logdet; MM-Logdet-fix; MM-Logdet-Sigma; CoLiDe-Fix; CoLiDe; DAGMA
1.000000000000000000e+00;4.566202095276552381e-03;1.093749569810965189e-02;6.412305588662319498e-03;4.784321959987126310e-02;1.119498427263040663e-01;5.199337808347137546e-02
2.000000000000000000e+00;6.971796704450645109e-03;4.427286216598116074e-03;6.823152621389320938e-03;5.520422566282358334e-02;1.277052876148105920e-01;6.110508443268396900e-02
5.000000000000000000e+00;9.820505573888091769e-03;4.205181048456484161e-03;6.829408514916547254e-03;5.796688019633456507e-02;1.386294703253222182e-01;1.011417163202071590e-01
7.000000000000000000e+00;9.975030736439242235e-03;4.683701181824115843e-03;6.811882987600019999e-03;6.107830324263711919e-02;1.363917531762721402e-01;1.318675126233151973e-01
1.000000000000000000e+01;1.060614511024736070e-02;5.692680597551184191e-03;6.827264030048001836e-03;6.870259836004094511e-02;1.579743365884742623e-01;1.744594755179872669e-01


==> data/vars_err_prctile75.csv <==
xaxis; MM-Logdet; MM-Logdet-fix; MM-Logdet-Sigma; CoLiDe-Fix; CoLiDe; DAGMA
1.000000000000000000e+00;5.149637943063622297e-03;1.586415030937994575e-02;7.360827934244812062e-03;7.838691906634406847e-02;1.583070782418725952e-01;7.841302466763631906e-02
2.000000000000000000e+00;9.247559142115504074e-03;9.089769172747719922e-03;7.577620883543420040e-03;8.380981396991814270e-02;1.735314321414326288e-01;9.020313683333780475e-02
5.000000000000000000e+00;1.456207487221203474e-02;1.010521909855031757e-02;7.533239291608930313e-03;9.037505562086155242e-02;1.826602648139439011e-01;1.328709080903634487e-01
7.000000000000000000e+00;1.318841655484359783e-02;6.769391648161212673e-03;7.493684350770329038e-03;9.888739436066654176e-02;2.048055414957308251e-01;1.721400956226865897e-01
1.000000000000000000e+01;1.399095573878340881e-02;7.848938397537497461e-03;7.599776699929361792e-03;1.131569075543032571e-01;2.100150751026944873e-01;2.059884944417416652e-01

